An APEX search for carbon emission from NGC 1977 proplyds

We used the Atacama Pathfinder Experiment (APEX) telescope to search for CI 1-0 (492.16GHz) emission towards 8 proplyds in NGC 1977, which is an FUV radiation environment two orders of magnitude weaker than that irradiating the Orion Nebular Cluster (ONC) proplyds. CI is expected to enable us to probe the wind launching region of externally photoevaporating discs. Of the 8 targets observed, no 3$\sigma$ detections of the CI line were made despite reaching sensitivities deeper than the anticipated requirement for detection from prior APEX CI observations of nearby discs and models of external photoevaporation of quite massive discs. By comparing both the proplyd mass loss rates and CI flux constraints with a large grid of external photoevaporation simulations, we determine that the non-detections are in fact fully consistent with the models if the proplyd discs are very low mass. Deeper observations in CI and probes of the disc mass with other tracers (e.g. in the continuum and CO) can test this. If such a test finds higher masses, this would imply carbon depletion in the outer disc, as has been proposed for other discs with surprisingly low CI fluxes, though more massive discs would also be incompatible with models that can explain the observed mass loss rates and CI non-detections. The expected remaining lifetimes of the proplyds are estimated to be similar to those of proplyds in the ONC at 0.1Myr. Rapid destruction of discs is therefore also a feature of common, intermediate UV environments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
